Spatial-Temporal Sequential Hypergraph Network for Crime Prediction with Dynamic Multiplex Relation Learning

Crime prediction is crucial for public safety and resource optimization, yet is very challenging due to two aspects: i) the dynamics of criminal patterns across time and space, crime events are distributed unevenly on both spatial and temporal domains; ii) time-evolving dependencies between different types of crimes (e.g., Theft, Robbery, Assault, Damage) which reveal fine-grained semantics of crimes. To tackle these challenges, we propose Spatial-Temporal Sequential Hypergraph Network (ST-SHN) to collectively encode complex crime spatial-temporal patterns as well as the underlying category-wise crime semantic relationships. In specific, to handle spatial-temporal dynamics under the long-range and global context, we design a graph-structured message passing architecture with the integration of the hypergraph learning paradigm. To capture category-wise crime heterogeneous relations in a dynamic environment, we introduce a multi-channel routing mechanism to learn the time-evolving structural dependency across crime types. We conduct extensive experiments on two real-world datasets, showing that our proposed ST-SHN framework can significantly improve the prediction performance as compared to various state-of-the-art baselines. The source code is available at: https://github.com/akaxlh/ST-SHN.

==> hyperNum.txt <==
para    micro   macro
32       0.6967	0.6967
64      0.7011	0.702
128      0.7142	0.7128
256      0.6863	0.6864


==> latdim.txt <==
para    micro   macro
4       0.685	0.6895
8       0.6948	0.6946
16      0.7142	0.7128
32      0.7102	0.7089


==> spacialRange.txt <==
para    micro   macro
0       0.6969	0.6969
2       0.7142	0.7128
4      0.6991	0.6993
8      0.6912	0.6922


==> temporalGnnRange.txt <==
para    micro   macro
0       0.6955	0.6958
3       0.705	0.7048
7      0.7142	0.7128
14      0.7068	0.7058

